Mobile Energy Requirements of the Upcoming NIST Post-Quantum Cryptography Standards

Standardization of Post-Quantum Cryptography (PQC) was started by NIST in 2016 and has proceeded to its second elimination round. The upcoming standards are intended to replace (or supplement) current RSA and Elliptic Curve Cryptography (ECC) on all targets, including lightweight, embedded, and mobile systems. We present an energy requirement analysis based on extensive measurements of PQC candidate algorithms on a Cortex M4 - based reference platform. We relate computational (energy) costs of PQC algorithms to their data transmission costs which are expected to increase with new types of public keys and ciphertext messages. The energy, bandwidth, and latency needs of PQC algorithms span several orders of magnitude, which is substantial enough to impact battery life, user experience, and application protocol design. We propose metrics and guidelines for PQC algorithm usage in IoT and mobile systems based on our findings. Our evidence supports the view that fast structured-lattice PQC schemes are the preferred choice for cloud-connected mobile devices in most use cases, even when per-bit data transmission energy cost is relatively high.

==> dat/kemavg1.dat <==
x y class name
4.279410e-02 6.541570e+01 kg  ECDH-secp256k1
8.557769e-02 6.536580e+01 enc ECDH-secp256k1
4.279058e-02 6.545690e+01 dec ECDH-secp256k1
6.056702e-02 6.047250e+01 kg  ECDH-secp256r1
1.211417e-01 5.999020e+01 enc ECDH-secp256r1
6.057129e-02 6.035570e+01 dec ECDH-secp256r1
1.640909e-02 7.711410e+01 kg  Kyber1024
1.858431e-02 7.761580e+01 enc Kyber1024
1.785024e-02 7.747590e+01 dec Kyber1024
5.379000e-03 7.688520e+01 kg  Kyber512
6.816698e-03 7.833010e+01 enc Kyber512
6.499500e-03 7.828020e+01 dec Kyber512
1.019149e-02 7.577610e+01 kg  Kyber768
1.198360e-02 7.680870e+01 enc Kyber768
1.145347e-02 7.650670e+01 dec Kyber768
1.215560e-02 7.891790e+01 kg  NewHope1024-CCAKEM
1.859623e-02 7.831010e+01 enc NewHope1024-CCAKEM
1.837877e-02 7.813460e+01 dec NewHope1024-CCAKEM
6.162146e-03 7.852000e+01 kg  NewHope512-CCAKEM
9.605094e-03 7.809740e+01 enc NewHope512-CCAKEM
9.437646e-03 7.777240e+01 dec NewHope512-CCAKEM
6.851375e-03 7.104340e+01 kg  BabyBear
8.601740e-03 6.960940e+01 enc BabyBear
1.328948e-02 6.806100e+01 dec BabyBear
1.333700e-02 7.058730e+01 kg  MamaBear
1.563152e-02 6.933430e+01 enc MamaBear
2.225538e-02 6.821520e+01 dec MamaBear
2.214494e-02 7.016320e+01 kg  PapaBear
2.500390e-02 6.916070e+01 enc PapaBear
3.366185e-02 6.828470e+01 dec PapaBear
5.892392e-01 4.706820e+01 kg  ntrulpr653
1.173362e+00 4.707530e+01 enc ntrulpr653
1.753868e+00 4.709070e+01 dec ntrulpr653
7.982817e-01 4.774830e+01 kg  ntrulpr761
1.590258e+00 4.787790e+01 enc ntrulpr761
2.378116e+00 4.723940e+01 dec ntrulpr761
1.010691e+00 4.713370e+01 kg  ntrulpr857
2.013901e+00 4.725050e+01 enc ntrulpr857
3.012611e+00 4.711210e+01 dec ntrulpr857
6.253636e+00 4.638660e+01 kg  sntrup653
5.904558e-01 4.776750e+01 enc sntrup653
1.784944e+00 4.669250e+01 dec sntrup653
8.473804e+00 4.632280e+01 kg  sntrup761
7.996654e-01 4.732150e+01 enc sntrup761
2.421524e+00 4.649310e+01 dec sntrup761
1.069656e+01 4.669510e+01 kg  sntrup857
1.012083e+00 4.805140e+01 enc sntrup857
3.061053e+00 4.620620e+01 dec sntrup857



==> dat/kemavg2.dat <==
x y class name
1.515526e-02 8.187270e+01 kg  FireSaber
1.865180e-02 8.220350e+01 enc FireSaber
1.931353e-02 8.263220e+01 dec FireSaber
4.765917e-03 8.250010e+01 kg  LightSaber
6.786156e-03 8.241930e+01 enc LightSaber
7.062010e-03 8.323140e+01 dec LightSaber
3.170760e-03 7.318650e+01 kg  R5ND\_1KEM\_0d
4.767187e-03 7.416360e+01 enc R5ND\_1KEM\_0d
5.634073e-03 7.348240e+01 dec R5ND\_1KEM\_0d
3.571896e-03 7.376650e+01 kg  R5ND\_1KEM\_5d
5.668802e-03 7.182080e+01 enc R5ND\_1KEM\_5d
7.598573e-03 6.947870e+01 dec R5ND\_1KEM\_5d
1.058730e-02 6.787800e+01 kg  R5ND\_3KEM\_0d
1.507672e-02 6.826880e+01 enc R5ND\_3KEM\_0d
1.948473e-02 6.754020e+01 dec R5ND\_3KEM\_0d
7.035792e-03 7.020410e+01 kg  R5ND\_3KEM\_5d
1.056995e-02 7.090040e+01 enc R5ND\_3KEM\_5d
1.352323e-02 6.989850e+01 dec R5ND\_3KEM\_5d
1.415597e-02 6.571990e+01 kg  R5ND\_5KEM\_0d
2.028937e-02 6.643550e+01 enc R5ND\_5KEM\_0d
2.622147e-02 6.595860e+01 dec R5ND\_5KEM\_0d
1.279717e-02 6.642410e+01 kg  R5ND\_5KEM\_5d
1.859109e-02 6.600460e+01 enc R5ND\_5KEM\_5d
2.436850e-02 6.447310e+01 dec R5ND\_5KEM\_5d
9.367167e-03 8.232490e+01 kg  Saber
1.219048e-02 8.271400e+01 enc Saber
1.259168e-02 8.344570e+01 dec Saber
2.370267e-02 4.961240e+01 kg  LAC128
4.159103e-02 4.911560e+01 enc LAC128
6.316657e-02 5.058000e+01 dec LAC128
7.860149e-02 4.981600e+01 kg  LAC192
1.042261e-01 5.053620e+01 enc LAC192
1.930482e-01 5.023450e+01 dec LAC192
8.006197e-02 5.094190e+01 kg  LAC256
1.412760e-01 5.066430e+01 enc LAC256
2.314034e-01 5.059810e+01 dec LAC256
6.937251e+00 6.789560e+01 kg  SIKEp434
1.136127e+01 6.818930e+01 enc SIKEp434
1.211848e+01 6.817160e+01 dec SIKEp434
1.046334e+01 6.869340e+01 kg  SIKEp503
1.724849e+01 6.881080e+01 enc SIKEp503
1.833937e+01 6.901870e+01 dec SIKEp503
1.958710e+01 6.872240e+01 kg  SIKEp610
3.604230e+01 6.911930e+01 enc SIKEp610
3.625327e+01 6.910530e+01 dec SIKEp610
3.546078e+01 6.776530e+01 kg  SIKEp751
5.751502e+01 6.840780e+01 enc SIKEp751
6.177378e+01 6.858960e+01 dec SIKEp751



==> dat/kemavg3.dat <==
x y class name
5.040413e-01 7.396050e+01 kg  FrodoKEM-640-AES
4.917283e-01 7.134560e+01 enc FrodoKEM-640-AES
4.859488e-01 7.103970e+01 dec FrodoKEM-640-AES
8.335070e-01 7.903050e+01 kg  FrodoKEM-640-SHAKE
8.333772e-01 7.792650e+01 enc FrodoKEM-640-SHAKE
8.275376e-01 7.784080e+01 dec FrodoKEM-640-SHAKE
8.207774e-01 4.194020e+01 kg  NTRU-HPS2048509
6.605750e-03 5.989350e+01 enc NTRU-HPS2048509
5.695833e-03 8.420390e+01 dec NTRU-HPS2048509
1.472074e+00 4.118350e+01 kg  NTRU-HPS2048677
9.827198e-03 5.930400e+01 enc NTRU-HPS2048677
8.848250e-03 8.352280e+01 dec NTRU-HPS2048677
2.207900e+00 4.090460e+01 kg  NTRU-HPS4096821
1.238568e-02 5.902570e+01 enc NTRU-HPS4096821
1.123829e-02 8.449840e+01 dec NTRU-HPS4096821
1.606140e+00 4.118700e+01 kg  NTRU-HRSS701
4.149167e-03 7.925170e+01 enc NTRU-HRSS701
9.359646e-03 8.291080e+01 dec NTRU-HRSS701
5.809009e-02 5.563930e+01 kg  R5N1\_1KEM\_0d
4.673859e-02 6.557370e+01 enc R5N1\_1KEM\_0d
5.562690e-02 6.561480e+01 dec R5N1\_1KEM\_0d
9.285224e-02 5.453040e+01 kg  R5N1\_3KEM\_0d
7.725097e-02 6.456170e+01 enc R5N1\_3KEM\_0d
8.796595e-02 6.519390e+01 dec R5N1\_3KEM\_0d
3.418597e-01 6.090550e+01 kg  R5N1\_5KEM\_0d
2.279207e-01 5.973990e+01 enc R5N1\_5KEM\_0d
2.666039e-01 6.037220e+01 dec R5N1\_5KEM\_0d



==> dat/parsed_data.txt <==
ECDH-secp256k1 (sk=32, pk=64, ct=64, ss=32)
KeyGen:   4.108 Mclk	 42.794 ms	 65.416 mW	  2.799 mJ
Encaps:   8.215 Mclk	 85.578 ms	 65.366 mW	  5.594 mJ
Decaps:   4.108 Mclk	 42.791 ms	 65.457 mW	  2.801 mJ
TOTAL:   16.432 Mclk	171.162 ms	 65.333 mW	 11.183 mJ

ECDH-secp256r1 (sk=32, pk=64, ct=64, ss=32)
KeyGen:   5.814 Mclk	 60.567 ms	 60.472 mW	  3.663 mJ
Encaps:  11.630 Mclk	121.142 ms	 59.990 mW	  7.267 mJ
Decaps:   5.815 Mclk	 60.571 ms	 60.356 mW	  3.656 mJ
TOTAL:   23.259 Mclk	242.280 ms	 59.802 mW	 14.489 mJ

FireSaber (sk=3040, pk=1312, ct=1472, ss=32)
KeyGen:   1.455 Mclk	 15.155 ms	 81.873 mW	  1.241 mJ
Encaps:   1.791 Mclk	 18.652 ms	 82.204 mW	  1.533 mJ
Decaps:   1.854 Mclk	 19.314 ms	 82.632 mW	  1.596 mJ
TOTAL:    5.100 Mclk	 53.121 ms	 82.187 mW	  4.366 mJ

FrodoKEM-640-AES (sk=19888, pk=9616, ct=9720, ss=16)
KeyGen:  48.388 Mclk	504.041 ms	 73.961 mW	 37.279 mJ
Encaps:  47.206 Mclk	491.728 ms	 71.346 mW	 35.083 mJ
Decaps:  46.651 Mclk	485.949 ms	 71.040 mW	 34.522 mJ
TOTAL:  142.245 Mclk	  1.482  s	 72.046 mW	106.753 mJ

FrodoKEM-640-SHAKE (sk=19888, pk=9616, ct=9720, ss=16)
KeyGen:  80.017 Mclk	833.507 ms	 79.030 mW	 65.872 mJ
Encaps:  80.004 Mclk	833.377 ms	 77.926 mW	 64.942 mJ
Decaps:  79.444 Mclk	827.538 ms	 77.841 mW	 64.416 mJ
TOTAL:  239.464 Mclk	  2.494  s	 78.219 mW	195.112 mJ

Kyber1024 (sk=3168, pk=1568, ct=1568, ss=32)
KeyGen:   1.575 Mclk	 16.409 ms	 77.114 mW	  1.265 mJ
Encaps:   1.784 Mclk	 18.584 ms	 77.616 mW	  1.442 mJ
Decaps:   1.714 Mclk	 17.850 ms	 77.476 mW	  1.383 mJ
TOTAL:    5.073 Mclk	 52.844 ms	 77.399 mW	  4.090 mJ

Kyber512 (sk=1632, pk=800, ct=736, ss=32)
KeyGen: 516.384 kclk	  5.379 ms	 76.885 mW	413.565 μJ
Encaps: 654.403 kclk	  6.817 ms	 78.330 mW	533.953 μJ
Decaps: 623.952 kclk	  6.500 ms	 78.280 mW	508.782 μJ
TOTAL:    1.795 Mclk	 18.695 ms	 77.886 mW	  1.456 mJ

Kyber768 (sk=2400, pk=1184, ct=1088, ss=32)
KeyGen: 978.383 kclk	 10.191 ms	 75.776 mW	772.271 μJ
Encaps:   1.150 Mclk	 11.984 ms	 76.809 mW	920.445 μJ
Decaps:   1.100 Mclk	 11.453 ms	 76.507 mW	876.267 μJ
TOTAL:    3.228 Mclk	 33.629 ms	 76.373 mW	  2.568 mJ

LightSaber (sk=1568, pk=672, ct=736, ss=32)
KeyGen: 457.528 kclk	  4.766 ms	 82.500 mW	393.189 μJ
Encaps: 651.471 kclk	  6.786 ms	 82.419 mW	559.310 μJ
Decaps: 677.953 kclk	  7.062 ms	 83.231 mW	587.781 μJ
TOTAL:    1.787 Mclk	 18.614 ms	 82.728 mW	  1.540 mJ

NewHope1024-CCAKEM (sk=3680, pk=1824, ct=2208, ss=32)
KeyGen:   1.167 Mclk	 12.156 ms	 78.918 mW	959.295 μJ
Encaps:   1.785 Mclk	 18.596 ms	 78.310 mW	  1.456 mJ
Decaps:   1.764 Mclk	 18.379 ms	 78.135 mW	  1.436 mJ
TOTAL:    4.717 Mclk	 49.131 ms	 78.307 mW	  3.847 mJ

NewHope1024-CPAKEM (sk=1792, pk=1824, ct=2176, ss=32)
KeyGen: 985.456 kclk	 10.265 ms	 78.129 mW	802.005 μJ
Encaps:   1.377 Mclk	 14.341 ms	 77.472 mW	  1.111 mJ
Decaps: 161.266 kclk	  1.680 ms	 78.727 mW	132.250 μJ
TOTAL:    2.523 Mclk	 26.286 ms	 77.771 mW	  2.044 mJ

NewHope512-CCAKEM (sk=1888, pk=928, ct=1120, ss=32)
KeyGen: 591.566 kclk	  6.162 ms	 78.520 mW	483.852 μJ
Encaps: 922.089 kclk	  9.605 ms	 78.097 mW	750.133 μJ
Decaps: 906.014 kclk	  9.438 ms	 77.772 mW	733.988 μJ
TOTAL:    2.420 Mclk	 25.205 ms	 78.011 mW	  1.966 mJ

NewHope512-CPAKEM (sk=896, pk=928, ct=1088, ss=32)
KeyGen: 499.931 kclk	  5.208 ms	 78.205 mW	407.261 μJ
Encaps: 702.973 kclk	  7.323 ms	 77.389 mW	566.692 μJ
Decaps:  89.423 kclk	931.490 μs	 78.566 mW	 73.184 μJ
TOTAL:    1.292 Mclk	 13.462 ms	 77.720 mW	  1.046 mJ

NTRU-HPS2048509 (sk=935, pk=699, ct=699, ss=32)
KeyGen:  78.795 Mclk	820.777 ms	 41.940 mW	 34.424 mJ
Encaps: 634.152 kclk	  6.606 ms	 59.894 mW	395.641 μJ
Decaps: 546.800 kclk	  5.696 ms	 84.204 mW	479.611 μJ
TOTAL:   79.976 Mclk	833.079 ms	 42.299 mW	 35.238 mJ

NTRU-HPS2048677 (sk=1234, pk=930, ct=930, ss=32)
KeyGen: 141.319 Mclk	  1.472  s	 41.183 mW	 60.625 mJ
Encaps: 943.411 kclk	  9.827 ms	 59.304 mW	582.792 μJ
Decaps: 849.432 kclk	  8.848 ms	 83.523 mW	739.031 μJ
TOTAL:  143.112 Mclk	  1.491  s	 41.489 mW	 61.850 mJ

NTRU-HPS4096821 (sk=1590, pk=1230, ct=1230, ss=32)
KeyGen: 211.958 Mclk	  2.208  s	 40.905 mW	 90.313 mJ
Encaps:   1.189 Mclk	 12.386 ms	 59.026 mW	731.073 μJ
Decaps:   1.079 Mclk	 11.238 ms	 84.498 mW	949.618 μJ
TOTAL:  214.226 Mclk	  2.232  s	 41.220 mW	 91.983 mJ

NTRU-HRSS701 (sk=1450, pk=1138, ct=1138, ss=32)
KeyGen: 154.189 Mclk	  1.606  s	 41.187 mW	 66.152 mJ
Encaps: 398.320 kclk	  4.149 ms	 79.252 mW	328.829 μJ
Decaps: 898.526 kclk	  9.360 ms	 82.911 mW	776.016 μJ
TOTAL:  155.486 Mclk	  1.620  s	 41.503 mW	 67.220 mJ

R5N1_1KEM_0d (sk=5246, pk=5214, ct=5252, ss=16)
KeyGen:   5.577 Mclk	 58.090 ms	 55.639 mW	  3.232 mJ
Encaps:   4.487 Mclk	 46.739 ms	 65.574 mW	  3.065 mJ
Decaps:   5.340 Mclk	 55.627 ms	 65.615 mW	  3.650 mJ
TOTAL:   15.404 Mclk	160.456 ms	 61.997 mW	  9.948 mJ

R5N1_1KEM_0d-sneik (sk=5246, pk=5214, ct=5252, ss=16)
KeyGen:   4.697 Mclk	 48.930 ms	 52.696 mW	  2.578 mJ
Encaps:   3.279 Mclk	 34.151 ms	 60.433 mW	  2.064 mJ
Decaps:   3.660 Mclk	 38.125 ms	 60.798 mW	  2.318 mJ
TOTAL:   11.636 Mclk	121.207 ms	 57.285 mW	  6.943 mJ

R5N1_3KEM_0d (sk=8882, pk=8834, ct=8890, ss=24)
KeyGen:   8.914 Mclk	 92.852 ms	 54.530 mW	  5.063 mJ
Encaps:   7.416 Mclk	 77.251 ms	 64.562 mW	  4.987 mJ
Decaps:   8.445 Mclk	 87.966 ms	 65.194 mW	  5.735 mJ
TOTAL:   24.775 Mclk	258.069 ms	 61.230 mW	 15.801 mJ

R5N1_3KEM_0d-sneik (sk=8882, pk=8834, ct=8890, ss=24)
KeyGen:   7.814 Mclk	 81.395 ms	 51.944 mW	  4.228 mJ
Encaps:   6.557 Mclk	 68.303 ms	 60.183 mW	  4.111 mJ
Decaps:   7.067 Mclk	 73.619 ms	 60.401 mW	  4.447 mJ
TOTAL:   21.438 Mclk	223.317 ms	 57.170 mW	 12.767 mJ

R5N1_5KEM_0d (sk=14328, pk=14264, ct=14320, ss=32)
KeyGen:  32.819 Mclk	341.860 ms	 60.905 mW	 20.821 mJ
Encaps:  21.880 Mclk	227.921 ms	 59.740 mW	 13.616 mJ
Decaps:  25.594 Mclk	266.604 ms	 60.372 mW	 16.095 mJ
TOTAL:   80.293 Mclk	836.384 ms	 60.211 mW	 50.360 mJ

R5N1_5KEM_0d-sneik (sk=14328, pk=14264, ct=14320, ss=32)
KeyGen:  30.301 Mclk	315.636 ms	 58.410 mW	 18.436 mJ
Encaps:  19.797 Mclk	206.218 ms	 56.590 mW	 11.670 mJ
Decaps:  21.524 Mclk	224.203 ms	 56.625 mW	 12.695 mJ
TOTAL:   71.621 Mclk	746.056 ms	 57.370 mW	 42.801 mJ

R5ND_1KEM_0d (sk=666, pk=634, ct=698, ss=16)
KeyGen: 304.393 kclk	  3.171 ms	 73.187 mW	232.057 μJ
Encaps: 457.650 kclk	  4.767 ms	 74.164 mW	353.552 μJ
Decaps: 540.871 kclk	  5.634 ms	 73.482 mW	414.005 μJ
TOTAL:    1.303 Mclk	 13.572 ms	 73.480 mW	997.273 μJ

R5ND_1KEM_0d-sneik (sk=666, pk=634, ct=698, ss=16)
KeyGen: 195.121 kclk	  2.033 ms	 69.862 mW	141.996 μJ
Encaps: 298.862 kclk	  3.113 ms	 70.004 mW	217.931 μJ
Decaps: 346.733 kclk	  3.612 ms	 69.098 mW	249.568 μJ
TOTAL:  840.716 kclk	  8.757 ms	 69.651 mW	609.964 μJ

R5ND_1KEM_5d (sk=477, pk=445, ct=565, ss=16)
KeyGen: 342.902 kclk	  3.572 ms	 73.766 mW	263.486 μJ
Encaps: 544.205 kclk	  5.669 ms	 71.821 mW	407.138 μJ
Decaps: 729.463 kclk	  7.599 ms	 69.479 mW	527.939 μJ
TOTAL:    1.617 Mclk	 16.839 ms	 71.197 mW	  1.199 mJ

R5ND_1KEM_5d-sneik (sk=477, pk=445, ct=565, ss=16)
KeyGen: 235.472 kclk	  2.453 ms	 70.660 mW	173.318 μJ
Encaps: 397.058 kclk	  4.136 ms	 68.500 mW	283.319 μJ
Decaps: 530.581 kclk	  5.527 ms	 66.131 mW	365.496 μJ
TOTAL:    1.163 Mclk	 12.116 ms	 67.887 mW	822.500 μJ

R5ND_3KEM_0d (sk=957, pk=909, ct=1005, ss=24)
KeyGen:   1.016 Mclk	 10.587 ms	 67.878 mW	718.645 μJ
Encaps:   1.447 Mclk	 15.077 ms	 68.269 mW	  1.029 mJ
Decaps:   1.871 Mclk	 19.485 ms	 67.540 mW	  1.316 mJ
TOTAL:    4.334 Mclk	 45.149 ms	 67.916 mW	  3.066 mJ

R5ND_3KEM_0d-sneik (sk=957, pk=909, ct=1005, ss=24)
KeyGen: 779.760 kclk	  8.122 ms	 64.089 mW	520.562 μJ
Encaps:   1.237 Mclk	 12.884 ms	 65.662 mW	845.996 μJ
Decaps:   1.538 Mclk	 16.019 ms	 65.389 mW	  1.047 mJ
TOTAL:    3.554 Mclk	 37.025 ms	 65.258 mW	  2.416 mJ

R5ND_3KEM_5d (sk=828, pk=780, ct=883, ss=24)
KeyGen: 675.436 kclk	  7.036 ms	 70.204 mW	493.941 μJ
Encaps:   1.015 Mclk	 10.570 ms	 70.900 mW	749.414 μJ
Decaps:   1.298 Mclk	 13.523 ms	 69.898 mW	945.253 μJ
TOTAL:    2.988 Mclk	 31.129 ms	 70.225 mW	  2.186 mJ

R5ND_3KEM_5d-sneik (sk=828, pk=780, ct=883, ss=24)
KeyGen: 488.273 kclk	  5.086 ms	 67.962 mW	345.666 μJ
Encaps: 853.221 kclk	  8.888 ms	 67.223 mW	597.463 μJ
Decaps:   1.065 Mclk	 11.098 ms	 65.270 mW	724.382 μJ
TOTAL:    2.407 Mclk	 25.072 ms	 66.523 mW	  1.668 mJ

R5ND_5KEM_0d (sk=1242, pk=1178, ct=1306, ss=32)
KeyGen:   1.359 Mclk	 14.156 ms	 65.720 mW	930.329 μJ
Encaps:   1.948 Mclk	 20.289 ms	 66.435 mW	  1.348 mJ
Decaps:   2.517 Mclk	 26.221 ms	 65.959 mW	  1.730 mJ
TOTAL:    5.824 Mclk	 60.667 ms	 66.040 mW	  4.006 mJ

R5ND_5KEM_0d-sneik (sk=1242, pk=1178, ct=1306, ss=32)
KeyGen:   1.124 Mclk	 11.709 ms	 64.414 mW	754.248 μJ
Encaps:   1.751 Mclk	 18.240 ms	 65.852 mW	  1.201 mJ
Decaps:   2.187 Mclk	 22.779 ms	 65.467 mW	  1.491 mJ
TOTAL:    5.062 Mclk	 52.728 ms	 65.501 mW	  3.454 mJ

R5ND_5KEM_5d (sk=1036, pk=972, ct=1095, ss=32)
KeyGen:   1.229 Mclk	 12.797 ms	 66.424 mW	850.040 μJ
Encaps:   1.785 Mclk	 18.591 ms	 66.005 mW	  1.227 mJ
Decaps:   2.339 Mclk	 24.369 ms	 64.473 mW	  1.571 mJ
TOTAL:    5.353 Mclk	 55.757 ms	 65.405 mW	  3.647 mJ

R5ND_5KEM_5d-sneik (sk=1036, pk=972, ct=1095, ss=32)
KeyGen:   1.001 Mclk	 10.427 ms	 63.545 mW	662.612 μJ
Encaps:   1.579 Mclk	 16.452 ms	 63.260 mW	  1.041 mJ
Decaps:   2.003 Mclk	 20.865 ms	 62.731 mW	  1.309 mJ
TOTAL:    4.583 Mclk	 47.744 ms	 62.782 mW	  2.997 mJ

Saber (sk=2304, pk=992, ct=1088, ss=32)
KeyGen: 899.248 kclk	  9.367 ms	 82.325 mW	771.151 μJ
Encaps:   1.170 Mclk	 12.190 ms	 82.714 mW	  1.008 mJ
Decaps:   1.209 Mclk	 12.592 ms	 83.446 mW	  1.051 mJ
TOTAL:    3.278 Mclk	 34.149 ms	 82.829 mW	  2.829 mJ

BabyBearEphem (sk=40, pk=804, ct=917, ss=32)
KeyGen: 657.747 kclk	  6.852 ms	 71.023 mW	486.618 μJ
Encaps: 853.619 kclk	  8.892 ms	 69.823 mW	620.858 μJ
Decaps: 278.816 kclk	  2.904 ms	 67.431 mW	195.841 μJ
TOTAL:    1.790 Mclk	 18.648 ms	 69.874 mW	  1.303 mJ

BabyBear (sk=40, pk=804, ct=917, ss=32)
KeyGen: 657.732 kclk	  6.851 ms	 71.043 mW	486.745 μJ
Encaps: 825.767 kclk	  8.602 ms	 69.609 mW	598.762 μJ
Decaps:   1.276 Mclk	 13.289 ms	 68.061 mW	904.495 μJ
TOTAL:    2.759 Mclk	 28.743 ms	 69.220 mW	  1.990 mJ

LAC128 (sk=1056, pk=544, ct=712, ss=32)
KeyGen:   2.275 Mclk	 23.703 ms	 49.612 mW	  1.176 mJ
Encaps:   3.993 Mclk	 41.591 ms	 49.116 mW	  2.043 mJ
Decaps:   6.064 Mclk	 63.167 ms	 50.580 mW	  3.195 mJ
TOTAL:   12.332 Mclk	128.460 ms	 49.911 mW	  6.412 mJ

LAC192 (sk=2080, pk=1056, ct=1188, ss=32)
KeyGen:   7.546 Mclk	 78.601 ms	 49.816 mW	  3.916 mJ
Encaps:  10.006 Mclk	104.226 ms	 50.536 mW	  5.267 mJ
Decaps:  18.533 Mclk	193.048 ms	 50.234 mW	  9.698 mJ
TOTAL:   36.084 Mclk	375.876 ms	 50.089 mW	 18.827 mJ

LAC256 (sk=2080, pk=1056, ct=1424, ss=32)
KeyGen:   7.686 Mclk	 80.062 ms	 50.942 mW	  4.079 mJ
Encaps:  13.562 Mclk	141.276 ms	 50.664 mW	  7.158 mJ
Decaps:  22.215 Mclk	231.403 ms	 50.598 mW	 11.709 mJ
TOTAL:   43.463 Mclk	452.741 ms	 50.737 mW	 22.971 mJ

MamaBearEphem (sk=40, pk=1194, ct=1307, ss=32)
KeyGen:   1.294 Mclk	 13.475 ms	 70.398 mW	948.591 μJ
Encaps:   1.543 Mclk	 16.077 ms	 69.365 mW	  1.115 mJ
Decaps: 379.879 kclk	  3.957 ms	 67.291 mW	266.277 μJ
TOTAL:    3.217 Mclk	 33.509 ms	 69.541 mW	  2.330 mJ

MamaBear (sk=40, pk=1194, ct=1307, ss=32)
KeyGen:   1.280 Mclk	 13.337 ms	 70.587 mW	941.423 μJ
Encaps:   1.501 Mclk	 15.632 ms	 69.334 mW	  1.084 mJ
Decaps:   2.137 Mclk	 22.255 ms	 68.215 mW	  1.518 mJ
TOTAL:    4.917 Mclk	 51.224 ms	 69.352 mW	  3.552 mJ

ntrulpr653 (sk=1125, pk=897, ct=1025, ss=32)
KeyGen:  56.567 Mclk	589.239 ms	 47.068 mW	 27.734 mJ
Encaps: 112.643 Mclk	  1.173  s	 47.075 mW	 55.236 mJ
Decaps: 168.371 Mclk	  1.754  s	 47.091 mW	 82.591 mJ
TOTAL:  337.581 Mclk	  3.516  s	 46.800 mW	164.570 mJ

ntrulpr761 (sk=1294, pk=1039, ct=1167, ss=32)
KeyGen:  76.635 Mclk	798.282 ms	 47.748 mW	 38.117 mJ
Encaps: 152.665 Mclk	  1.590  s	 47.878 mW	 76.138 mJ
Decaps: 228.299 Mclk	  2.378  s	 47.239 mW	112.341 mJ
TOTAL:  457.599 Mclk	  4.767  s	 47.406 mW	225.966 mJ

ntrulpr857 (sk=1463, pk=1184, ct=1312, ss=32)
KeyGen:  97.026 Mclk	  1.011  s	 47.134 mW	 47.638 mJ
Encaps: 193.334 Mclk	  2.014  s	 47.251 mW	 95.158 mJ
Decaps: 289.211 Mclk	  3.013  s	 47.112 mW	141.930 mJ
TOTAL:  579.572 Mclk	  6.037  s	 46.792 mW	282.490 mJ

PapaBearEphem (sk=40, pk=1584, ct=1697, ss=32)
KeyGen:   2.144 Mclk	 22.329 ms	 70.102 mW	  1.565 mJ
Encaps:   2.447 Mclk	 25.492 ms	 69.136 mW	  1.762 mJ
Decaps: 483.970 kclk	  5.041 ms	 67.183 mW	338.695 μJ
TOTAL:    5.075 Mclk	 52.862 ms	 69.356 mW	  3.666 mJ

PapaBear (sk=40, pk=1584, ct=1697, ss=32)
KeyGen:   2.126 Mclk	 22.145 ms	 70.163 mW	  1.554 mJ
Encaps:   2.400 Mclk	 25.004 ms	 69.161 mW	  1.729 mJ
Decaps:   3.232 Mclk	 33.662 ms	 68.285 mW	  2.299 mJ
TOTAL:    7.758 Mclk	 80.811 ms	 69.070 mW	  5.582 mJ

SIKEp434 (sk=374, pk=330, ct=346, ss=16)
KeyGen: 665.976 Mclk	  6.937  s	 67.896 mW	471.009 mJ
Encaps:   1.091 Gclk	 11.361  s	 68.189 mW	774.717 mJ
Decaps:   1.163 Gclk	 12.118  s	 68.172 mW	826.136 mJ
TOTAL:    2.920 Gclk	 30.417  s	 68.009 mW	  2.069  J

SIKEp503 (sk=434, pk=378, ct=402, ss=24)
KeyGen:   1.004 Gclk	 10.463  s	 68.693 mW	718.763 mJ
Encaps:   1.656 Gclk	 17.248  s	 68.811 mW	  1.187  J
Decaps:   1.761 Gclk	 18.339  s	 69.019 mW	  1.266  J
TOTAL:    4.421 Gclk	 46.051  s	 68.673 mW	  3.162  J

SIKEp610 (sk=524, pk=462, ct=486, ss=24)
KeyGen:   1.880 Gclk	 19.587  s	 68.722 mW	  1.346  J
Encaps:   3.460 Gclk	 36.042  s	 69.119 mW	  2.491  J
Decaps:   3.480 Gclk	 36.253  s	 69.105 mW	  2.505  J
TOTAL:    8.821 Gclk	 91.883  s	 68.747 mW	  6.317  J

SIKEp751 (sk=644, pk=564, ct=596, ss=32)
KeyGen:   3.404 Gclk	 35.461  s	 67.765 mW	  2.403  J
Encaps:   5.521 Gclk	 57.515  s	 68.408 mW	  3.934  J
Decaps:   5.930 Gclk	 61.774  s	 68.590 mW	  4.237  J
TOTAL:   14.856 Gclk	154.750  s	 67.714 mW	 10.479  J

sntrup653 (sk=1518, pk=994, ct=897, ss=32)
KeyGen: 600.349 Mclk	  6.254  s	 46.387 mW	290.085 mJ
Encaps:  56.684 Mclk	590.456 ms	 47.768 mW	 28.205 mJ
Decaps: 171.355 Mclk	  1.785  s	 46.693 mW	 83.343 mJ
TOTAL:  828.387 Mclk	  8.629  s	 46.518 mW	401.405 mJ

sntrup761 (sk=1763, pk=1158, ct=1039, ss=32)
KeyGen: 813.485 Mclk	  8.474  s	 46.323 mW	392.530 mJ
Encaps:  76.768 Mclk	799.665 ms	 47.321 mW	 37.841 mJ
Decaps: 232.466 Mclk	  2.422  s	 46.493 mW	112.584 mJ
TOTAL:    1.123 Gclk	 11.695  s	 46.696 mW	546.108 mJ

sntrup857 (sk=1999, pk=1322, ct=1184, ss=32)
KeyGen:   1.027 Gclk	 10.697  s	 46.695 mW	499.477 mJ
Encaps:  97.160 Mclk	  1.012  s	 48.051 mW	 48.632 mJ
Decaps: 293.861 Mclk	  3.061  s	 46.206 mW	141.440 mJ
TOTAL:    1.418 Gclk	 14.770  s	 48.749 mW	720.013 mJ

ECDSA-secp256k1 (sk=32, pk=64, sl=64)
KeyGen:   4.109 Mclk	 42.806 ms	 64.026 mW	  2.741 mJ
Sign:     4.475 Mclk	 46.615 ms	 64.965 mW	  3.028 mJ
Verify:   4.546 Mclk	 47.351 ms	 65.004 mW	  3.078 mJ
TOTAL:   13.130 Mclk	136.773 ms	 64.697 mW	  8.849 mJ

ECDSA-secp256r1 (sk=32, pk=64, sl=64)
KeyGen:   5.814 Mclk	 60.565 ms	 59.143 mW	  3.582 mJ
Sign:     6.185 Mclk	 64.428 ms	 59.972 mW	  3.864 mJ
Verify:   6.639 Mclk	 69.160 ms	 59.884 mW	  4.142 mJ
TOTAL:   18.639 Mclk	194.153 ms	 59.636 mW	 11.578 mJ

Dilithium2 (sk=2800, pk=1184, sl=2044)
KeyGen:   1.328 Mclk	 13.830 ms	 77.585 mW	  1.073 mJ
Sign:     4.663 Mclk	 48.575 ms	 77.757 mW	  3.777 mJ
Verify:   1.389 Mclk	 14.464 ms	 77.496 mW	  1.121 mJ
TOTAL:    7.379 Mclk	 76.869 ms	 77.656 mW	  5.969 mJ

Dilithium3 (sk=3504, pk=1472, sl=2701)
KeyGen:   2.172 Mclk	 22.620 ms	 77.784 mW	  1.760 mJ
Sign:     7.212 Mclk	 75.124 ms	 76.486 mW	  5.746 mJ
Verify:   2.116 Mclk	 22.041 ms	 77.376 mW	  1.705 mJ
TOTAL:   11.499 Mclk	119.785 ms	 76.938 mW	  9.216 mJ

Dilithium4 (sk=3856, pk=1760, sl=3366)
KeyGen:   2.930 Mclk	 30.526 ms	 78.252 mW	  2.389 mJ
Sign:     7.263 Mclk	 75.660 ms	 77.112 mW	  5.834 mJ
Verify:   2.997 Mclk	 31.222 ms	 78.023 mW	  2.436 mJ
TOTAL:   13.191 Mclk	137.408 ms	 77.574 mW	 10.659 mJ

Falcon-1024 (sk=2305, pk=1793, sl=1330)
KeyGen: 380.193 Mclk	  3.960  s	 58.724 mW	232.567 mJ
Sign:    79.355 Mclk	826.612 ms	 54.671 mW	 45.192 mJ
Verify:   1.013 Mclk	 10.555 ms	 65.376 mW	690.020 μJ
TOTAL:  460.561 Mclk	  4.798  s	 58.279 mW	279.593 mJ

Falcon-512 (sk=1281, pk=897, sl=690)
KeyGen: 182.179 Mclk	  1.898  s	 62.534 mW	118.671 mJ
Sign:    39.569 Mclk	412.180 ms	 55.911 mW	 23.045 mJ
Verify: 493.504 kclk	  5.141 ms	 67.121 mW	345.049 μJ
TOTAL:  222.242 Mclk	  2.315  s	 61.115 mW	141.481 mJ

Falcon-512-tree (sk=57344, pk=897, sl=690)
KeyGen: 200.929 Mclk	  2.093  s	 62.316 mW	130.429 mJ
Sign:    18.187 Mclk	189.450 ms	 60.182 mW	 11.401 mJ
Verify: 492.423 kclk	  5.129 ms	 66.804 mW	342.666 μJ
TOTAL:  219.608 Mclk	  2.288  s	 61.765 mW	141.292 mJ



==> dat/sigavg.dat <==
x y class name
4.280627e-02 6.402600e+01 kg  ECDSA-secp256k1
4.661546e-02 6.496540e+01 sig ECDSA-secp256k1
4.735083e-02 6.500440e+01 ver ECDSA-secp256k1
6.056542e-02 5.914260e+01 kg  ECDSA-secp256r1
6.442776e-02 5.997210e+01 sig ECDSA-secp256r1
6.915969e-02 5.988410e+01 ver ECDSA-secp256r1
1.382970e-02 7.758540e+01 kg  Dilithium2
4.857541e-02 7.775740e+01 sig Dilithium2
1.446402e-02 7.749580e+01 ver Dilithium2
2.262030e-02 7.778430e+01 kg  Dilithium3
7.512442e-02 7.648590e+01 sig Dilithium3
2.204055e-02 7.737620e+01 ver Dilithium3
3.052579e-02 7.825210e+01 kg  Dilithium4
7.566041e-02 7.711150e+01 sig Dilithium4
3.122187e-02 7.802340e+01 ver Dilithium4
3.960344e+00 5.872390e+01 kg  Falcon-1024
8.266124e-01 5.467080e+01 sig Falcon-1024
1.055466e-02 6.537590e+01 ver Falcon-1024
1.897695e+00 6.253410e+01 kg  Falcon-512
4.121804e-01 5.591090e+01 sig Falcon-512
5.140667e-03 6.712140e+01 ver Falcon-512


